Computational Complexity of Hedonic Games on Sparse Graphs

The additively separable hedonic game (ASHG) is a model of coalition formation games on graphs. In this paper, we intensively and extensively investigate the computational complexity of finding several desirable solutions, such as a Nash stable solution, a maximum utilitarian solution, and a maximum egalitarian solution in ASHGs on sparse graphs including bounded-degree graphs, bounded-treewidth graphs, and near-planar graphs. For example, we show that finding a maximum egalitarian solution is weakly NP-hard even on graphs of treewidth 2, whereas it can be solvable in polynomial time on trees. Moreover, we give a pseudo fixed parameter algorithm when parameterized by treewidth.

==> history.txt <==
Version history for the LLNCS LaTeX2e class

 date     filename      version   action/reason/acknowledgements
----------------------------------------------------------------------------
 29.5.96  letter.txt      beta    naming problems (subject index file)
                                  thanks to Dr. Martin Held, Salzburg, AT

          subjindx.ind            renamed to subjidx.ind as required
                                  by llncs.dem

          history.txt             introducing this file

 30.5.96  llncs.cls               incompatibility with new article.cls of
                                  1995/12/20 v1.3q Standard LaTeX document class,
                                  \if@openbib is no longer defined,
                                  reported by Ralf Heckmann and Graham Gough
                                  solution by David Carlisle

 10.6.96  llncs.cls               problems with fragile commands in \author field
                                  reported by Michael Gschwind, TU Wien

 25.7.96  llncs.cls               revision a corrects:
                                  wrong size of text area, floats not \small,
                                  some LaTeX generated texts
                                  reported by Michael Sperber, Uni Tuebingen

 16.4.97  all files        2.1    leaving beta state,
                                  raising version counter to 2.1

  8.6.97  llncs.cls        2.1a   revision a corrects:
                                  unbreakable citation lists, reported by
                                  Sergio Antoy of Portland State University

11.12.97  llncs.cls        2.2    "general" headings centered; two new elements
                                  for the article header: \email and \homedir;
                                  complete revision of special environments:
                                  \newtheorem replaced with \spnewtheorem,
                                  introduced the theopargself environment;
                                  two column parts made with multicol package;
                                  add ons to work with the hyperref package

07.01.98  llncs.cls        2.2    changed \email to simply switch to \tt

25.03.98  llncs.cls        2.3    new class option "oribibl" to suppress
                                  changes to the thebibliograpy environment
                                  and retain pure LaTeX codes - useful
                                  for most BibTeX applications

16.04.98  llncs.cls        2.3    if option "oribibl" is given, extend the
                                  thebibliograpy hook with "\small", suggested
                                  by Clemens Ballarin, University of Cambridge

20.11.98  llncs.cls        2.4    pagestyle "titlepage" - useful for
                                  compilation of whole LNCS volumes

12.01.99  llncs.cls        2.5    counters of orthogonal numbered special
                                  environments are reset each new contribution

27.04.99  llncs.cls        2.6    new command \thisbottomragged for the
                                  actual page; indention of the footnote
                                  made variable with \fnindent (default 1em);
                                  new command \url that copys its argument

 2.03.00  llncs.cls        2.7    \figurename and \tablename made compatible
                                  to babel, suggested by Jo Hereth, TU Darmstadt;
                                  definition of \url moved \AtBeginDocument
                                  (allows for url package of Donald Arseneau),
                                  suggested by Manfred Hauswirth, TU of Vienna;
                                  \large for part entries in the TOC

16.04.00  llncs.cls        2.8    new option "orivec" to preserve the original
                                  vector definition, read "arrow" accent

17.01.01  llncs.cls        2.9    hardwired texts made polyglot,
                                  available languages: english (default),
                                  french, german - all are "babel-proof"

20.06.01  splncs.bst              public release of a BibTeX style for LNCS,
                                  nobly provided by Jason Noble

14.08.01  llncs.cls        2.10   TOC: authors flushleft,
                                  entries without hyphenation; suggested
                                  by Wiro Niessen, Imaging Center - Utrecht

23.01.02  llncs.cls        2.11   fixed footnote number confusion with
                                  \thanks, numbered institutes, and normal
                                  footnote entries; error reported by
                                  Saverio Cittadini, Istituto Tecnico
                                  Industriale "Tito Sarrocchi" - Siena

28.01.02  llncs.cls        2.12   fixed footnote fix; error reported by
                                  Chris Mesterharm, CS Dept. Rutgers - NJ

28.01.02  llncs.cls        2.13   fixed the fix (programmer needs vacation)

17.08.04  llncs.cls        2.14   TOC: authors indented, smart \and handling
                                  for the TOC suggested by Thomas Gabel
                                  University of Osnabrueck

07.03.06  splncs.bst              fix for BibTeX entries without year; patch
                                  provided by Jerry James, Utah State University

14.06.06  splncs_srt.bst          a sorting BibTeX style for LNCS, feature
                                  provided by Tobias Heindel, FMI Uni-Stuttgart

16.10.06  llncs.dem        2.3    removed affiliations from \tocauthor demo

11.12.07  llncs.doc               note on online visibility of given e-mail address

15.06.09  splncs03.bst            new BibTeX style compliant with the current
                                  requirements, provided by Maurizio "Titto"
                                  Patrignani of Universita' Roma Tre

30.03.10  llncs.cls        2.15   fixed broken hyperref interoperability;
                                  patch provided by Sven Koehler,
                                  Hamburg University of Technology

15.04.10  llncs.cls        2.16   fixed hyperref warning for informatory TOC entries;
                                  introduced \keywords command - finally;
                                  blank removed from \keywordname, flaw reported
                                  by Armin B. Wagner, IGW TU Vienna

15.04.10  llncs.cls        2.17   fixed missing switch "openright" used by \backmatter;
                                  flaw reported by Tobias Pape, University of Potsdam

27.09.13  llncs.cls        2.18   fixed "ngerman" incompatibility; solution provided
                                  by Bastian Pfleging, University of Stuttgart

04.09.17  llncs.cls        2.19   introduced \orcidID command

10.03.18  llncs.cls        2.20   adjusted \doi according to CrossRef requirements;
                                  TOC: removed affiliation numbers

          splncs04.bst            added doi field;
                                  bold journal numbers

          samplepaper.tex         new sample paper

          llncsdoc.pdf            new LaTeX class documentation


==> intromemo.txt <==
ßNASNSÈÇÌ­BÉæèlXÌÖW«ð\·Ðïlbg[NÌÂ»ªeÕÆÈÁ½B
±êçÌf[^ÌpáÆµÄñg\¢`¬âèª°çêéB
ñg\¢`¬âèÍAG[WFgÌWðÝ¢ÉfÈªWÉª·éâèÅ èA```ÈÇÌªìÉpÂ\Å éÆµÄL­Ú³êÄ¢éB
ã\IÈñg\¢`¬âèÌêÂªHedonic gameÅ éB
Hedonic gameÌÁ¥Í»ê¼êÌG[WFgª©gÌ®·ñgÉÌÝÖSð¿A¼ÌñgÌG[WFgªÇÌæ¤Éñgð`¬µÄ¢æ¤ÆÖSªÈ¢fÅ éÆ¢¤±ÆÅ·B±Ìæ¤ÉAhedonic gameÍñgÔÌÖWðl¦Ü¹ñB±ÌP³Éà©©íç¸AHedonic gameÍ¤`[Ì`¬[Alcalde and Revilla, 2004]AXPW[O[Darmann et al., 2012]AA§­ Ì`¬[Le Breton et al., 2008]A\[Vlbg[NÉ¨¯éNX^O[e.g., Aziz et al., 2014b; McSweeney et al., 2014; Olsen, 2009]A}`G[WFgÌªU^XN[Saad et al., 2011]ÈÇ½­Ì»¡[¢óµðf»·é½ßÉp¢çêÄ«½B 

Hedonic gameÌí¸©Èâè_ÌÐÆÂÍAeG[WFgÍ©gª®µ¤éSÄÌñgÉÎµÄÌÝøpðÂ½ßCG[WFgªÁ·éÉ]ÁÄøpÌLqÊªwÖIÉÁµA»ÌIDÌLqÊªcåÉÈèâ·¢±ÆÅ éB

»±Å{¤ÅÍHedonic gameÌíÞÌ1ÂÅ éAAdditively Separable Hedonic game(ASHG)ÉÚµÄ¢éB
ASHGÅÍeG[WFgÉÎµÄAñgÉÎ·éøpÅÍÈ­C¼ÌG[WFgÉÎ·éøpðv·éB»µÄAeG[WFgÌøpðA©gÌñgÉ®·éG[WFgÉÎ·éøpÌaÆµÄè`·éB±êÉæèAÐïlbg[NÆµÄÌ©R³ð¹È¤±ÆÈ­AÈÈ\»ðÂ\ÉµÄ¢éB
ÈãÌè`ÉæèAASHGÉ¨¯éeG[WFgð¸_ÉAu_i(j)ðÓ(i,j)ÌdÝÉÎ³¹é±ÆÅACX^XðdÝt«LüOtÉæÁÄ\·±ÆªÅ«éBÜ½AAdditively separableÅ éIDªsymmetricÅ é±ÆÍv_i(j)=v_j(i)Å é±ÆÅ éB

nonsymmetricÅ éASHGÍNash stable partitionÌ¶ÝÍÛØ³êÄ¨ç¸[Bogomolnaia and Jackson, 2002]A»êð»è·é±ÆÍNP-completeÅ é[Sung and Dimitrov,
2010)]Bsymmetric ASHGÌCX^XÍ³üÓdÝt«OtÅ\³êAíÉNash stable partitionðÂ[Bogomolnaia and Jackson (2002)]B

ASHGÉ¨¯éðTOÌêÂÆµÄmax utilitarianª°çêA±êÍ·Èí¿eG[WFgÌøpÌaªÅåÆÈéæ¤ÈpartitionÅ éB
Nash stableÍ¼ÌñgÉíEµ½¢Æv¤æ¤ÈG[WFgª¶ÝµÈ¢partitionðTõ·éâèÅ éB
IDªsymmetricÅ éÈçÎA
 éG[WFgª©gÌøpðÁ³¹é½ßÉÊÌñgÉÚ®µ½êAøpÌaÍK¸Á·é½ßAmax utilitarian partitionÍNash stable partitionÅ éB

cOÈ±ÆÉA½­ÌiLøÈjsolutionð©Â¯éÌÍ,dÝt«®SOtÉ¨¢ÄNP-hardÅ é±ÆªmçêÄ¢éBá¦Î```B

ÈãÌæ¤ÉA§ÈOtÅÍ½­ÌðTOÉ¨¢ÄvZ¢ïslCª¦³êÄ¢éªAHedonic gameÌÎÛÍAÈlÔÖWð\µ½social-networkÅ èA±êªdenseÅ é±ÆÍÊíHÅ éB
ÞµëA_o[\cite{DUNBAR1992469}âAdcockçÌ_¶\cite{adcock2013tree}ÈÇ©çA»À¢EÌsocial-networkÍdegree-boundâtreewidth-boundÈÇð¼èµ½æ¤ÈsparseÈOtðÎÛÆ·éÌª©RÅ éB
B
»±ÅA{_¶ÅÍåÉsparseÈOtÉÚµA»êçÌvZ¢ï«ÉÂ¢Ä¤ðsÁ½Êð¦·B
¢­Â©ÌðTOÅÍ¬Éð­©ðs¤Ç¢ASYð¦·±ÆªÅ«½AêûÅAsparse«ðÁ¦½ÆµÄàvZ¢ïÅ éáÉÂ¢ÄàGêéB

==> readme.txt <==
Dear LLNCS user,

The files in this directory belong to the LaTeX2e package for
Lecture Notes in Computer Science (LNCS) of Springer-Verlag.

It consists of the following files:

  readme.txt         this file

  history.txt        the version history of the package

  llncs.cls          the LaTeX2e document class

  samplepaper.tex    a sample paper
  fig1.eps           a figure used in the sample paper

  llncsdoc.pdf       the documentation of the class (PDF version)

  splncs04.bst       current LNCS BibTeX style with alphabetic sorting


==> ref_memo.txt <==
reference memo

"Computing desirable partitions in additively separable hedonic games"
・CIS partitionは多項式時間で計算可能。
・core stable もしくは a strict core stable partition の存在性のcheckは選好が対称であっても強い意味でNP-hard.
・partitionがstrict-core stableであるかを判定する問題は選好が対称かつ{1,-n}に限定してもcoNP-complete.
・maximum utilitarian partitionでは以下のことが言える.
    1.選好が対称かつ{-1,1}に限定してもmaximum utilitarian partition を探索する問題は強い意味でNP-hard.
    2.あるpartitionがmaximum utilitarianであるかを確認する問題は強い意味でcoNP-complete.
・maximum elitist partition は多項式時間で探索もしくは確認が可能.
・maximum egalitarian partitionでは以下のことが言える.
    1.maximum egalitarian partition を探索する問題は強い意味でNP-hard.
    2.あるpartitionがmaximum egalitarianであるかを確認する問題は強い意味でcoNP-complete.
・separable hedonic gameにおいて(?), perfect partitionの存在性は多項式時間で計算可能, さらに, あるpartitionがperfectであるかは多項式時間で計算可能.
・grand coalitionがCSC stable(?)であるかを確認する問題はweakly coNP-complete. 
・grand coalitionがPareto optimalであるかを確認する問題はcoNP-complete. 
・partitionがpareto optimalであるかcheckする問題は,選好が対称かつstrictであってもcoNP-complete.
・stirict preferenceにおいて,Pareto optimal partitionは多項式時間で計算可能.
・CSC stable partition や individually rational partitionはweakly NP-hard.
・envy-free かつNash stableなpartitionを計算する問題は選好が対称であっても強い意味でNP-complete. 

"Stable partitions in additively separable hedonic games"（上の論文の簡易版？）
・CIS partitionは多項式時間で計算可能.
・core stable もしくは a strict core stable partition の存在性のcheckは選好が対称であっても強い意味でNP-hard.
・grand coalitionがCSC stable(?)であるかを確認する問題はweakly coNP-complete. 
・grand coalitionがPareto optimalであるかを確認する問題はcoNP-complete. 

"{NP}-completeness in hedonic games"
・PARTITION は NP-complete.
・RIRLC preference で core stableの存在判定問題はNP-complete.
・RIRLC preference で Nash stableの存在判定問題はNP-complete.
・RIRLC preference で ISの存在判定問題題はNP-complete.
・strict preference で Nash stableの存在判定問題はNP-complete.
・strict preference で ISの存在判定問題はNP-complete.
・その他anonymous preferenceの結果

"Computing stable outcomes in hedonic games"
・hedonic gameは一般的にdirectedな選好によって定義されるが、それではstable outcomeが必ず存在するとは言えない。→symmetricで考えましょう。
・ASHGにおける\textsc{NashStable}はPLS-complete. →\textsc{Partyaffiriation}からの帰着
・ASHGにおけるCISはO(E)で計算可能. localの改善は最大でも2|V|step.
・ASHGにおける\textsc{Iswithswaps}はPLS-complete. →\textsc{OneEnemyPartyaffiriation}からの帰着
・\textsc{OneEnemyPartyaffiriation}はPLS-complete.
・

"Settling the complexity of local max-cut (almost) completely"
・MAX-Cutの局所最適解を求める問題は最大次数が5のグラフでもPLS-completeである.

"Nash stable outcomes in fractional hedonic games: existence, efficiency and computation"
Fractionalについていろいろ

"Graphical hedonic games of bounded treewidth"
・ダンバー数の観点から次数を制限することが自然であるという指摘
・

"The stability of hedonic coalition structures"
・各エージェントの選好がadditively separableかつsymmetricであるならばIS partition, Nash stable partitionは必ず存在する

"Nash stability in additively separable hedonic games and community structures"
・

==> task.txt <==
Task 7/19

・表記ゆれの確認
    Nash-stable or Nash stable?
    MaxUtilitarian or Max Utilitarian?
・
